Boundedness and continuity of phase-corrected gradients on Sobolev spaces

For a function $\psi: \mathbb{R}^d \rightarrow \mathbb{C}$, we define the phase-corrected gradient $\nabla_{\!\circ} \psi = |\psi|^{-1} \overline{\psi}\,\nabla\psi$ and study the regularity of the map $\psi \mapsto \nabla_{\!\circ} \psi$ on Sobolev spaces. Since $\mathrm{Re}[\nabla_{\!\circ} \psi] = \nabla |\psi|$, the phase-corrected gradient fits naturally into the framework of nonlinear composition operators. Its imaginary part $\Lambda = \mathrm{Im}[\nabla_{\!\circ} \psi]$, on the other hand, plays a key role in quantum hydrodynamic models. We prove that $\psi \mapsto \nabla_{\!\circ} \psi$ is bounded and continuous from $W^{s,2}(\mathbb{R}^d)$ to $W^{s-1,2}(\mathbb{R}^d)$ for $1 \leq s < \frac32$, and we show that the threshold $s = \frac32$ is sharp. In particular, this answers an open question concerning the continuity of the map $\psi \mapsto |\psi|$ on Sobolev spaces. We also show that our results remain valid for functions that do not necessarily decay at infinity, a relevant setting in the context of Ginzburg--Landau theory. Finally, we extend our analysis to more general phase-corrected gradients of the form $f(|\psi|^{-1} \psi) \nabla \psi$, where $f: \mathbb{S}^1 \rightarrow \mathbb{C}$ is Lipschitz, and discuss implications for certain parabolic PDEs.

==> vortex_profiles.dat <==
r f0 f1 f2 f3 f4
0.000000000000e+00 1.000000000000e+00 0.000000000000e+00 0.000000000000e+00 0.000000000000e+00 0.000000000000e+00
2.003338898164e-02 1.000000000000e+00 1.168267606712e-02 6.144224823085e-05 2.105138400718e-07 5.359604370930e-10
4.006677796327e-02 1.000000000000e+00 2.336183653683e-02 2.457443350187e-04 1.683984004851e-06 8.574314507442e-09
6.010016694491e-02 1.000000000000e+00 3.503397018418e-02 5.528322946008e-04 5.682733240231e-06 4.340296778607e-08
8.013355592654e-02 1.000000000000e+00 4.669557451741e-02 9.825828819024e-04 1.346781740145e-05 1.371554669985e-07
1.001669449082e-01 1.000000000000e+00 5.834316011557e-02 1.534823618973e-03 2.629839267509e-05 3.347916898058e-07
1.202003338898e-01 1.000000000000e+00 6.997325493144e-02 2.209332860367e-03 4.543108360162e-05 6.940707717328e-07
1.402337228715e-01 1.000000000000e+00 8.158240854844e-02 3.005839877543e-03 7.211935216487e-05 1.285516319911e-06
1.602671118531e-01 1.000000000000e+00 9.316719638049e-02 3.924024962510e-03 1.076128682142e-04 2.192373929760e-06
1.803005008347e-01 1.000000000000e+00 1.047242238039e-01 4.963519551028e-03 1.531568814853e-04 3.510561024487e-06
2.003338898164e-01 1.000000000000e+00 1.162501302108e-01 6.123906365702e-03 2.099915954833e-04 5.348609040899e-06
2.203672787980e-01 1.000000000000e+00 1.277415929740e-01 7.404719579360e-03 2.793515434941e-04 7.827597988595e-06
2.404006677796e-01 1.000000000000e+00 1.391953313132e-01 8.805444999147e-03 3.624649669861e-04 1.108108341320e-05
2.604340567613e-01 1.000000000000e+00 1.506081100534e-01 1.032552027181e-02 4.605531966647e-04 1.525501579789e-05
2.804674457429e-01 1.000000000000e+00 1.619767432670e-01 1.196433511071e-02 5.748300364427e-04 2.050765244085e-05
3.005008347245e-01 1.000000000000e+00 1.732980977903e-01 1.372123154503e-02 7.065011505864e-04 2.700946185018e-05
3.205342237062e-01 1.000000000000e+00 1.845690966077e-01 1.559550419190e-02 8.567634542980e-04 3.494302070081e-05
3.405676126878e-01 1.000000000000e+00 1.957867220947e-01 1.758640055187e-02 1.026804507992e-03 4.450290340191e-05
3.606010016694e-01 1.000000000000e+00 2.069480191154e-01 1.969312132844e-02 1.217801915528e-03 5.589556432650e-05
3.806343906511e-01 1.000000000000e+00 2.180500979659e-01 2.191482077240e-02 1.430922726649e-03 6.933921275844e-05
4.006677796327e-01 1.000000000000e+00 2.290901371601e-01 2.425060705133e-02 1.667322843889e-03 8.506368061560e-05
4.207011686144e-01 1.000000000000e+00 2.400653860517e-01 2.669954264526e-02 1.928146434210e-03 1.033102830111e-04
4.407345575960e-01 1.000000000000e+00 2.509731672893e-01 2.926064476893e-02 2.214525345599e-03 1.243316717182e-04
4.607679465776e-01 1.000000000000e+00 2.618108791008e-01 3.193288582138e-02 2.527578528918e-03 1.483916816075e-04
4.808013355593e-01 1.000000000000e+00 2.725759974032e-01 3.471519386354e-02 2.868411465221e-03 1.757651701287e-04
5.008347245409e-01 1.000000000000e+00 2.832660777379e-01 3.760645312438e-02 3.238115598819e-03 2.067378499121e-04
5.208681135225e-01 1.000000000000e+00 2.938787570271e-01 4.060550453632e-02 3.637767776334e-03 2.416061145687e-04
5.409015025042e-01 1.000000000000e+00 3.044117551534e-01 4.371114630045e-02 4.068429691991e-03 2.806768577709e-04
5.609348914858e-01 1.000000000000e+00 3.148628763592e-01 4.692213448214e-02 4.531147339414e-03 3.242672856981e-04
5.809682804674e-01 1.000000000000e+00 3.252300104689e-01 5.023718363748e-02 5.026950470163e-03 3.727047229370e-04
6.010016694491e-01 1.000000000000e+00 3.355111339337e-01 5.365496747120e-02 5.556852059275e-03 4.263264119255e-04
6.210350584307e-01 1.000000000000e+00 3.457043106996e-01 5.717411952628e-02 6.121847778054e-03 4.854793060378e-04
6.410684474124e-01 1.000000000000e+00 3.558076929027e-01 6.079323390587e-02 6.722915474375e-03 5.505198564051e-04
6.611018363940e-01 1.000000000000e+00 3.658195213923e-01 6.451086602766e-02 7.361014660742e-03 6.218137925743e-04
6.811352253756e-01 1.000000000000e+00 3.757381260863e-01 6.832553341106e-02 8.037086010367e-03 6.997358971079e-04
7.011686143573e-01 1.000000000000e+00 3.855619261616e-01 7.223571649734e-02 8.752050861517e-03 7.846697742307e-04
7.212020033389e-01 1.000000000000e+00 3.952894300841e-01 7.623985950287e-02 9.506810730399e-03 8.770076126333e-04
7.412353923205e-01 1.000000000000e+00 4.049192354816e-01 8.033637130559e-02 1.030224683282e-02 9.771499425446e-04
7.612687813022e-01 1.000000000000e+00 4.144500288657e-01 8.452362636451e-02 1.113921961492e-02 1.085505387188e-03
7.813021702838e-01 1.000000000000e+00 4.238805852069e-01 8.879996567225e-02 1.201856829319e-02 1.202490408737e-03
8.013355592654e-01 1.000000000000e+00 4.332097673683e-01 9.316369774049e-02 1.294111040408e-02 1.328529048899e-03
8.213689482471e-01 1.000000000000e+00 4.424365254037e-01 9.761309961780e-02 1.390764136344e-02 1.464052664234e-03
8.414023372287e-01 1.000000000000e+00 4.515598957262e-01 1.021464179398e-01 1.491893403613e-02 1.609499656352e-03
8.614357262104e-01 1.000000000000e+00 4.605790001530e-01 1.067618700109e-01 1.597573831590e-02 1.765315197109e-03
8.814691151920e-01 1.000000000000e+00 4.694930448332e-01 1.114576449171e-01 1.707878071603e-02 1.931950948929e-03
9.015025041736e-01 1.000000000000e+00 4.783013190635e-01 1.162319046695e-01 1.822876397086e-02 2.109864780391e-03
9.215358931553e-01 1.000000000000e+00 4.870031940011e-01 1.210827853775e-01 1.942636664853e-02 2.299520477222e-03
9.415692821369e-01 1.000000000000e+00 4.955981212773e-01 1.260083984502e-01 2.067224277522e-02 2.501387448814e-03
9.616026711185e-01 1.000000000000e+00 5.040856315204e-01 1.310068318269e-01 2.196702147117e-02 2.715940430435e-03
9.816360601002e-01 1.000000000000e+00 5.124653327940e-01 1.360761512336e-01 2.331130659876e-02 2.943659181254e-03
1.001669449082e+00 1.000000000000e+00 5.207369089359e-01 1.412144014704e-01 2.470567643074e-02 3.185028177171e-03
1.021702838063e+00 1.000000000000e+00 5.289001179558e-01 1.464196076900e-01 2.615068328539e-02 3.440536307366e-03
1.041736227045e+00 1.000000000000e+00 5.369547900015e-01 1.516897767966e-01 2.764685330163e-02 3.710676545204e-03
1.061769616027e+00 1.000000000000e+00 5.449008258276e-01 1.570228987167e-01 2.919468603297e-02 3.995945649306e-03
1.081803005008e+00 1.000000000000e+00 5.527381947740e-01 1.624169478086e-01 3.079465420606e-02 4.296843834427e-03
1.101836393990e+00 1.000000000000e+00 5.604669328252e-01 1.678698842551e-01 3.244720345022e-02 4.613874447161e-03
1.121869782972e+00 1.000000000000e+00 5.680871406394e-01 1.733796554704e-01 3.415275203836e-02 4.947543639091e-03
1.141903171953e+00 1.000000000000e+00 5.755989815437e-01 1.789441975229e-01 3.591169064230e-02 5.298360036999e-03
1.161936560935e+00 1.000000000000e+00 5.830026795010e-01 1.845614365704e-01 3.772438210287e-02 5.666834410292e-03
1.181969949917e+00 1.000000000000e+00 5.902985170551e-01 1.902292903078e-01 3.959116121497e-02 6.053479335815e-03
1.202003338898e+00 1.000000000000e+00 5.974868332582e-01 1.959456694241e-01 4.151233452793e-02 6.458808860209e-03
1.222036727880e+00 1.000000000000e+00 6.045680215867e-01 2.017084790668e-01 4.348818016156e-02 6.883338159987e-03
1.242070116861e+00 1.000000000000e+00 6.115425278504e-01 2.075156203127e-01 4.551894763798e-02 7.327583199501e-03
1.262103505843e+00 1.000000000000e+00 6.184108481121e-01 2.133649916426e-01 4.760485772043e-02 7.792060386627e-03
1.282136894825e+00 1.000000000000e+00 6.251735266121e-01 2.192544904186e-01 4.974610226689e-02 8.277286226546e-03
1.302170283806e+00 1.000000000000e+00 6.318311536511e-01 2.251820143622e-01 5.194284412889e-02 8.783776973708e-03
1.322203672788e+00 1.000000000000e+00 6.383843635111e-01 2.311454630271e-01 5.419521705287e-02 9.312048282926e-03
1.342237061770e+00 1.000000000000e+00 6.448338323971e-01 2.371427392657e-01 5.650332559631e-02 9.862614859412e-03
1.362270450751e+00 1.000000000000e+00 6.511802763963e-01 2.431717506887e-01 5.886724506147e-02 1.043599010778e-02
1.382303839733e+00 1.000000000000e+00 6.574244494591e-01 2.492304111154e-01 6.128702144708e-02 1.103268578019e-02
1.402337228715e+00 1.000000000000e+00 6.635671414048e-01 2.553166420123e-01 6.376267141814e-02 1.165321162384e-02
1.422370617696e+00 1.000000000000e+00 6.696091759552e-01 2.614283739177e-01 6.629418229428e-02 1.229807502792e-02
1.442404006678e+00 1.000000000000e+00 6.755514087973e-01 2.675635478510e-01 6.888151205661e-02 1.296778067041e-02
1.462437395659e+00 1.000000000000e+00 6.813947256801e-01 2.737201167037e-01 7.152458937356e-02 1.366283016458e-02
1.482470784641e+00 1.000000000000e+00 6.871400405526e-01 2.798960466165e-01 7.422331363592e-02 1.438372170411e-02
1.502504173623e+00 1.000000000000e+00 6.927882937378e-01 2.860893183351e-01 7.697755501149e-02 1.513094970826e-02
1.522537562604e+00 1.000000000000e+00 6.983404501213e-01 2.922979285283e-01 7.978715454686e-02 1.590500447100e-02
1.542570951586e+00 1.000000000000e+00 7.037974973955e-01 2.985198910853e-01 8.265192427361e-02 1.670637180944e-02
1.562604340568e+00 1.000000000000e+00 7.091604443495e-01 3.047532383864e-01 8.557164733198e-02 1.753553271290e-02
1.582637729549e+00 1.000000000000e+00 7.144303192019e-01 3.109960225428e-01 8.854607811460e-02 1.839296299317e-02
1.602671118531e+00 1.000000000000e+00 7.196081679773e-01 3.172463166056e-01 9.157494243037e-02 1.927913293607e-02
1.622704507513e+00 1.000000000000e+00 7.246950529286e-01 3.235022157414e-01 9.465793768855e-02 2.019450695449e-02
1.642737896494e+00 1.000000000000e+00 7.296920510044e-01 3.297618383729e-01 9.779473310328e-02 2.113954324321e-02
1.662771285476e+00 1.000000000000e+00 7.346002523632e-01 3.360233272833e-01 1.009849699184e-01 2.211469343567e-02
1.682804674457e+00 1.000000000000e+00 7.394207589344e-01 3.422848506828e-01 1.042282616528e-01 2.312040226279e-02
1.702838063439e+00 1.000000000000e+00 7.441546830277e-01 3.485446032476e-01 1.075241943566e-01 2.415710721115e-02
1.722871452421e+00 1.000000000000e+00 7.488031459900e-01 3.548008071158e-01 1.108723268899e-01 2.522523818410e-02
1.742904841402e+00 1.000000000000e+00 7.533672768999e-01 3.610517128184e-01 1.142721912466e-01 2.632521717243e-02
1.762938230384e+00 1.000000000000e+00 7.578482113173e-01 3.672956001799e-01 1.177232928839e-01 2.745745792449e-02
1.782971619366e+00 1.000000000000e+00 7.622470900808e-01 3.735307791776e-01 1.212251110701e-01 2.862236561928e-02
1.803005008347e+00 1.000000000000e+00 7.665650581518e-01 3.797555907561e-01 1.247770992524e-01 2.982033654298e-02
1.823038397329e+00 1.000000000000e+00 7.708032635055e-01 3.859684075970e-01 1.283786854451e-01 3.105175776911e-02
1.843071786311e+00 1.000000000000e+00 7.749628560669e-01 3.921676348432e-01 1.320292726372e-01 3.231700684280e-02
1.863105175292e+00 1.000000000000e+00 7.790449866933e-01 3.983517107763e-01 1.357282392207e-01 3.361645146909e-02
1.883138564274e+00 1.000000000000e+00 7.830508062005e-01 4.045191074482e-01 1.394749394369e-01 3.495044920569e-02
1.903171953255e+00 1.000000000000e+00 7.869814644339e-01 4.106683312659e-01 1.432687038432e-01 3.631934716028e-02
1.923205342237e+00 1.000000000000e+00 7.908381093806e-01 4.167979235430e-01 1.471088397900e-01 3.772348168808e-02
1.943238731219e+00 1.000000000000e+00 7.946218863244e-01 4.229064609997e-01 1.509946319195e-01 3.916317809606e-02
1.963272120200e+00 1.000000000000e+00 7.983339370448e-01 4.289925561852e-01 1.549253427022e-01 4.063875036161e-02
1.983305509182e+00 1.000000000000e+00 8.019753990572e-01 4.350548578714e-01 1.589002129106e-01 4.215050085145e-02
2.003338898164e+00 1.000000000000e+00 8.055474048919e-01 4.410920514019e-01 1.629184624450e-01 4.369872004576e-02
2.023372287145e+00 1.000000000000e+00 8.090510814137e-01 4.471028589942e-01 1.669792905270e-01 4.528368626834e-02
2.043405676127e+00 1.000000000000e+00 8.124875491782e-01 4.530860399958e-01 1.710818765175e-01 4.690566542311e-02
2.063439065109e+00 1.000000000000e+00 8.158579218261e-01 4.590403910953e-01 1.752253804760e-01 4.856491073706e-02
2.083472454090e+00 1.000000000000e+00 8.191633055125e-01 4.649647464878e-01 1.794089437855e-01 5.026166251002e-02
2.103505843072e+00 1.000000000000e+00 8.224047983725e-01 4.708579779966e-01 1.836316897908e-01 5.199614787135e-02
2.123539232053e+00 1.000000000000e+00 8.255834900193e-01 4.767189951510e-01 1.878927244497e-01 5.376858054380e-02
2.143572621035e+00 1.000000000000e+00 8.287004610714e-01 4.825467452375e-01 1.921911369952e-01 5.557916060883e-02
2.163606010017e+00 1.000000000000e+00 8.317567827145e-01 4.883402133000e-01 1.965260006133e-01 5.742807428270e-02
2.183639398998e+00 1.000000000000e+00 8.347535163001e-01 4.940984220700e-01 2.008963731387e-01 5.931549371112e-02
2.203672787980e+00 1.000000000000e+00 8.376917129706e-01 4.998204318766e-01 2.053012977576e-01 6.124157676519e-02
2.223706176962e+00 1.000000000000e+00 8.405724133127e-01 5.055053405195e-01 2.097398037207e-01 6.320646684507e-02
2.243739565943e+00 1.000000000000e+00 8.433966470376e-01 5.111522831046e-01 2.142109070655e-01 6.521029269227e-02
2.263772954925e+00 1.000000000000e+00 8.461654326894e-01 5.167604318426e-01 2.187136113459e-01 6.725316821077e-02
2.283806343907e+00 1.000000000000e+00 8.488797773772e-01 5.223289958130e-01 2.232469083767e-01 6.933519229715e-02
2.303839732888e+00 1.000000000000e+00 8.515406765335e-01 5.278572206933e-01 2.278097789837e-01 7.145644868005e-02
2.323873121870e+00 1.000000000000e+00 8.541491136952e-01 5.333443884561e-01 2.324011937593e-01 7.361700576907e-02
2.343906510851e+00 1.000000000000e+00 8.567060603078e-01 5.387898170350e-01 2.370201138235e-01 7.581691651314e-02
2.363939899833e+00 1.000000000000e+00 8.592124755448e-01 5.441928599747e-01 2.416654915887e-01 7.805621826199e-02
2.383973288815e+00 1.000000000000e+00 8.616693061528e-01 5.495529060426e-01 2.463362715305e-01 8.033493264212e-02
2.404006677796e+00 1.000000000000e+00 8.640774863244e-01 5.548693787874e-01 2.510313909640e-01 8.265306545441e-02
2.424040066778e+00 1.000000000000e+00 8.664379375844e-01 5.601417362041e-01 2.557497808203e-01 8.501060651903e-02
2.444073455760e+00 1.000000000000e+00 8.687515686929e-01 5.653694698180e-01 2.604903664236e-01 8.740752979953e-02
2.464106844741e+00 1.000000000000e+00 8.710192755666e-01 5.705521048207e-01 2.652520682694e-01 8.984379302363e-02
2.484140233723e+00 1.000000000000e+00 8.732419412155e-01 5.756891991793e-01 2.700338028008e-01 9.231933779158e-02
2.504173622705e+00 1.000000000000e+00 8.754204356957e-01 5.807803431793e-01 2.748344831870e-01 9.483408948201e-02
2.524207011686e+00 1.000000000000e+00 8.775556160768e-01 5.858251588652e-01 2.796530200979e-01 9.738795720818e-02
2.544240400668e+00 1.000000000000e+00 8.796483264233e-01 5.908232994682e-01 2.844883224740e-01 9.998083378382e-02
2.564273789649e+00 1.000000000000e+00 8.816993977894e-01 5.957744488174e-01 2.893392982937e-01 1.026125957004e-01
2.584307178631e+00 1.000000000000e+00 8.837096482196e-01 6.006783207433e-01 2.942048553347e-01 1.052831031122e-01
2.604340567613e+00 1.000000000000e+00 8.856798827673e-01 6.055346584620e-01 2.990839019303e-01 1.079921998368e-01
2.624373956594e+00 1.000000000000e+00 8.876108935317e-01 6.103432339371e-01 3.039753477192e-01 1.107397133720e-01
2.644407345576e+00 1.000000000000e+00 8.895034596995e-01 6.151038472405e-01 3.088781043856e-01 1.135254549211e-01
2.664440734558e+00 1.000000000000e+00 8.913583475954e-01 6.198163259032e-01 3.137910863922e-01 1.163492194297e-01
2.684474123539e+00 1.000000000000e+00 8.931763107425e-01 6.244805242595e-01 3.187132117032e-01 1.192107856339e-01
2.704507512521e+00 1.000000000000e+00 8.949580899306e-01 6.290963227905e-01 3.236434024992e-01 1.221099161164e-01
2.724540901503e+00 1.000000000000e+00 8.967044132935e-01 6.336636274459e-01 3.285805858784e-01 1.250463573848e-01
2.744574290484e+00 1.000000000000e+00 8.984159963929e-01 6.381823689669e-01 3.335236945464e-01 1.280198399592e-01
2.764607679466e+00 1.000000000000e+00 9.000935423105e-01 6.426525022073e-01 3.384716674929e-01 1.310300784701e-01
2.784641068447e+00 1.000000000000e+00 9.017377417456e-01 6.470740054534e-01 3.434234506562e-01 1.340767717689e-01
2.804674457429e+00 1.000000000000e+00 9.033492731132e-01 6.514468797469e-01 3.483779975753e-01 1.371596030473e-01
2.824707846411e+00 1.000000000000e+00 9.049288026540e-01 6.557711482015e-01 3.533342700258e-01 1.402782399713e-01
2.844741235392e+00 1.000000000000e+00 9.064769845556e-01 6.600468553151e-01 3.582912386387e-01 1.434323348334e-01
2.864774624374e+00 1.000000000000e+00 9.079944610729e-01 6.642740662882e-01 3.632478835036e-01 1.466215247124e-01
2.884808013356e+00 1.000000000000e+00 9.094818626525e-01 6.684528663459e-01 3.682031947563e-01 1.498454316445e-01
2.904841402337e+00 1.000000000000e+00 9.109398080605e-01 6.725833600640e-01 3.731561731502e-01 1.531036628059e-01
2.924874791319e+00 1.000000000000e+00 9.123689045146e-01 6.766656707026e-01 3.781058306130e-01 1.563958107047e-01
2.944908180301e+00 1.000000000000e+00 9.137697478191e-01 6.806999395334e-01 3.830511907782e-01 1.597214533920e-01
2.964941569282e+00 1.000000000000e+00 9.151429225031e-01 6.846863251771e-01 3.879912895008e-01 1.630801546829e-01
2.984974958264e+00 1.000000000000e+00 9.164890019609e-01 6.886250029480e-01 3.929251753544e-01 1.664714643870e-01
3.005008347245e+00 1.000000000000e+00 9.178085485949e-01 6.925161642066e-01 3.978519101089e-01 1.698949185500e-01
3.025041736227e+00 1.000000000000e+00 9.191021139555e-01 6.963600157213e-01 4.027705691930e-01 1.733500397039e-01
3.045075125209e+00 1.000000000000e+00 9.203702388877e-01 7.001567790357e-01 4.076802421329e-01 1.768363371314e-01
3.065108514190e+00 1.000000000000e+00 9.216134536858e-01 7.039066898393e-01 4.125800329672e-01 1.803533071445e-01
3.085141903172e+00 1.000000000000e+00 9.228322782425e-01 7.076099973518e-01 4.174690606448e-01 1.839004333699e-01
3.105175292154e+00 1.000000000000e+00 9.240272222003e-01 7.112669637174e-01 4.223464594017e-01 1.874771870454e-01
3.125208681135e+00 1.000000000000e+00 9.251987851025e-01 7.148778634089e-01 4.272113791192e-01 1.910830273242e-01
3.145242070117e+00 1.000000000000e+00 9.263474565452e-01 7.184429826444e-01 4.320629856650e-01 1.947174015878e-01
3.165275459098e+00 1.000000000000e+00 9.274737163300e-01 7.219626188077e-01 4.369004612027e-01 1.983797457752e-01
3.185308848080e+00 1.000000000000e+00 9.285780346169e-01 7.254370798821e-01 4.417230044852e-01 2.020694847180e-01
3.205342237062e+00 1.000000000000e+00 9.296608720766e-01 7.288666838969e-01 4.465298311273e-01 2.057860324838e-01
3.225375626043e+00 1.000000000000e+00 9.307226800432e-01 7.322517583847e-01 4.513201738582e-01 2.095287927279e-01
3.245409015025e+00 1.000000000000e+00 9.317639006623e-01 7.355926398529e-01 4.560932827572e-01 2.132971590509e-01
3.265442404007e+00 1.000000000000e+00 9.327849670433e-01 7.388896732634e-01 4.608484254645e-01 2.170905153674e-01
3.285475792988e+00 1.000000000000e+00 9.337863034162e-01 7.421432115231e-01 4.655848873668e-01 2.209082362836e-01
3.305509181970e+00 1.000000000000e+00 9.347683252819e-01 7.453536149885e-01 4.703019717668e-01 2.247496874804e-01
3.325542570952e+00 1.000000000000e+00 9.357314395632e-01 7.485212509825e-01 4.749989999625e-01 2.286142261019e-01
3.345575959933e+00 1.000000000000e+00 9.366760447531e-01 7.516464933244e-01 4.796753116649e-01 2.325012011504e-01
3.365609348915e+00 1.000000000000e+00 9.376025310642e-01 7.547297218722e-01 4.843302646833e-01 2.364099538864e-01
3.385642737896e+00 1.000000000000e+00 9.385112805747e-01 7.577713220739e-01 4.889632352852e-01 2.403398182373e-01
3.405676126878e+00 1.000000000000e+00 9.394026673757e-01 7.607716845334e-01 4.935736182047e-01 2.442901212105e-01
3.425709515860e+00 1.000000000000e+00 9.402770577150e-01 7.637312045884e-01 4.981608266944e-01 2.482601833095e-01
3.445742904841e+00 1.000000000000e+00 9.411348101409e-01 7.666502819013e-01 5.027242925602e-01 2.522493189543e-01
3.465776293823e+00 1.000000000000e+00 9.419762756407e-01 7.695293200628e-01 5.072634661877e-01 2.562568369045e-01
3.485809682805e+00 1.000000000000e+00 9.428017977819e-01 7.723687262061e-01 5.117778165702e-01 2.602820406872e-01
3.505843071786e+00 1.000000000000e+00 9.436117128556e-01 7.751689106331e-01 5.162668311718e-01 2.643242290290e-01
3.525876460768e+00 1.000000000000e+00 9.444063500139e-01 7.779302864534e-01 5.207300160235e-01 2.683826962883e-01
3.545909849750e+00 1.000000000000e+00 9.451860314065e-01 7.806532692353e-01 5.251668956021e-01 2.724567328893e-01
3.565943238731e+00 1.000000000000e+00 9.459510723147e-01 7.833382766688e-01 5.295770127791e-01 2.765456257578e-01
3.585976627713e+00 1.000000000000e+00 9.467017812848e-01 7.859857282401e-01 5.339599287417e-01 2.806486587568e-01
3.606010016694e+00 1.000000000000e+00 9.474384602587e-01 7.885960449164e-01 5.383152228889e-01 2.847651131249e-01
3.626043405676e+00 1.000000000000e+00 9.481614047036e-01 7.911696488435e-01 5.426424927180e-01 2.888942679132e-01
3.646076794658e+00 1.000000000000e+00 9.488709037396e-01 7.937069630540e-01 5.469413536980e-01 2.930354004214e-01
3.666110183639e+00 1.000000000000e+00 9.495672402654e-01 7.962084111866e-01 5.512114391300e-01 2.971877866329e-01
3.686143572621e+00 1.000000000000e+00 9.502506910794e-01 7.986744172167e-01 5.554523999998e-01 3.013507016482e-01
3.706176961603e+00 1.000000000000e+00 9.509215270027e-01 8.011054051967e-01 5.596639048116e-01 3.055234201170e-01
3.726210350584e+00 1.000000000000e+00 9.515800130027e-01 8.035017990071e-01 5.638456394068e-01 3.097052166680e-01
3.746243739566e+00 1.000000000000e+00 9.522264083118e-01 8.058640221186e-01 5.679973067767e-01 3.138953663347e-01
3.766277128548e+00 1.000000000000e+00 9.528609665442e-01 8.081924973635e-01 5.721186268637e-01 3.180931449780e-01
3.786310517529e+00 1.000000000000e+00 9.534839358107e-01 8.104876467171e-01 5.762093363547e-01 3.222978297060e-01
3.806343906511e+00 1.000000000000e+00 9.540955588324e-01 8.127498910886e-01 5.802691884670e-01 3.265086992889e-01
3.826377295492e+00 1.000000000000e+00 9.546960730513e-01 8.149796501216e-01 5.842979527153e-01 3.307250345696e-01
3.846410684474e+00 1.000000000000e+00 9.552857107403e-01 8.171773420040e-01 5.882954146753e-01 3.349461188677e-01
3.866444073456e+00 1.000000000000e+00 9.558646991104e-01 8.193433832869e-01 5.922613757396e-01 3.391712383798e-01
3.886477462437e+00 1.000000000000e+00 9.564332604168e-01 8.214781887122e-01 5.961956528676e-01 3.433996825723e-01
3.906510851419e+00 1.000000000000e+00 9.569916120601e-01 8.235821710479e-01 6.000980783309e-01 3.476307445705e-01
3.926544240401e+00 1.000000000000e+00 9.575399666891e-01 8.256557409323e-01 6.039684994476e-01 3.518637215392e-01
3.946577629382e+00 1.000000000000e+00 9.580785323042e-01 8.276993067273e-01 6.078067783083e-01 3.560979150551e-01
3.966611018364e+00 1.000000000000e+00 9.586075123553e-01 8.297132743787e-01 6.116127915005e-01 3.603326314736e-01
3.986644407346e+00 1.000000000000e+00 9.591271058390e-01 8.316980472843e-01 6.153864298278e-01 3.645671822864e-01
4.006677796327e+00 1.000000000000e+00 9.596375073934e-01 8.336540261689e-01 6.191275980271e-01 3.688008844737e-01
4.026711185309e+00 1.000000000000e+00 9.601389073915e-01 8.355816089663e-01 6.228362144818e-01 3.730330608473e-01
4.046744574290e+00 1.000000000000e+00 9.606314920328e-01 8.374811907102e-01 6.265122109253e-01 3.772630403827e-01
4.066777963272e+00 1.000000000000e+00 9.611154434330e-01 8.393531634303e-01 6.301555321445e-01 3.814901585435e-01
4.086811352254e+00 1.000000000000e+00 9.615909397124e-01 8.411979160557e-01 6.337661356820e-01 3.857137575967e-01
4.106844741235e+00 1.000000000000e+00 9.620581550818e-01 8.430158343246e-01 6.373439915362e-01 3.899331869190e-01
4.126878130217e+00 1.000000000000e+00 9.625172599255e-01 8.448073006984e-01 6.408890818626e-01 3.941478032955e-01
4.146911519199e+00 1.000000000000e+00 9.629684208855e-01 8.465726942841e-01 6.444014006689e-01 3.983569712059e-01
4.166944908180e+00 1.000000000000e+00 9.634118009443e-01 8.483123907619e-01 6.478809535079e-01 4.025600630996e-01
4.186978297162e+00 1.000000000000e+00 9.638475595054e-01 8.500267623184e-01 6.513277571734e-01 4.067564596620e-01
4.207011686144e+00 1.000000000000e+00 9.642758524713e-01 8.517161775850e-01 6.547418393947e-01 4.109455500707e-01
4.227045075125e+00 1.000000000000e+00 9.646968323202e-01 8.533810015806e-01 6.581232385335e-01 4.151267322423e-01
4.247078464107e+00 1.000000000000e+00 9.651106481813e-01 8.550215956592e-01 6.614720032816e-01 4.192994130698e-01
4.267111853088e+00 1.000000000000e+00 9.655174459090e-01 8.566383174643e-01 6.647881923534e-01 4.234630086438e-01
4.287145242070e+00 1.000000000000e+00 9.659173681542e-01 8.582315208873e-01 6.680718741839e-01 4.276169444662e-01
4.307178631052e+00 1.000000000000e+00 9.663105544361e-01 8.598015560292e-01 6.713231266271e-01 4.317606556524e-01
4.327212020033e+00 1.000000000000e+00 9.666971412105e-01 8.613487691674e-01 6.745420366574e-01 4.358935871235e-01
4.347245409015e+00 1.000000000000e+00 9.670772619365e-01 8.628735027253e-01 6.777287000749e-01 4.400151937901e-01
4.367278797997e+00 1.000000000000e+00 9.674510471438e-01 8.643760952470e-01 6.808832212086e-01 4.441249407214e-01
4.387312186978e+00 1.000000000000e+00 9.678186244989e-01 8.658568813768e-01 6.840057126225e-01 4.482223033015e-01
4.407345575960e+00 1.000000000000e+00 9.681801188690e-01 8.673161918410e-01 6.870962948256e-01 4.523067673780e-01
4.427378964942e+00 1.000000000000e+00 9.685356523842e-01 8.687543534333e-01 6.901550959852e-01 4.563778293983e-01
4.447412353923e+00 1.000000000000e+00 9.688853444986e-01 8.701716890029e-01 6.931822516445e-01 4.604349965383e-01
4.467445742905e+00 1.000000000000e+00 9.692293120504e-01 8.715685174457e-01 6.961779044430e-01 4.644777868190e-01
4.487479131886e+00 1.000000000000e+00 9.695676693199e-01 8.729451537005e-01 6.991422038372e-01 4.685057292087e-01
4.507512520868e+00 1.000000000000e+00 9.699005280870e-01 8.743019087468e-01 7.020753058278e-01 4.725183637154e-01
4.527545909850e+00 1.000000000000e+00 9.702279976875e-01 8.756390896054e-01 7.049773726894e-01 4.765152414711e-01
4.547579298831e+00 1.000000000000e+00 9.705501850672e-01 8.769569993415e-01 7.078485727063e-01 4.804959248046e-01
4.567612687813e+00 1.000000000000e+00 9.708671948348e-01 8.782559370690e-01 7.106890799123e-01 4.844599873075e-01
4.587646076795e+00 1.000000000000e+00 9.711791293148e-01 8.795361979592e-01 7.134990738327e-01 4.884070138850e-01
4.607679465776e+00 1.000000000000e+00 9.714860886000e-01 8.807980732518e-01 7.162787392304e-01 4.923366007629e-01
4.627712854758e+00 1.000000000000e+00 9.717881706015e-01 8.820418502673e-01 7.190282658579e-01 4.962483556451e-01
4.647746243740e+00 1.000000000000e+00 9.720854710980e-01 8.832678124214e-01 7.217478482136e-01 5.001418976110e-01
4.667779632721e+00 1.000000000000e+00 9.723780837839e-01 8.844762392406e-01 7.244376853036e-01 5.040168570483e-01
4.687813021703e+00 1.000000000000e+00 9.726661003161e-01 8.856674063796e-01 7.270979804073e-01 5.078728759082e-01
4.707846410684e+00 1.000000000000e+00 9.729496103599e-01 8.868415856425e-01 7.297289408468e-01 5.117096075216e-01
4.727879799666e+00 1.000000000000e+00 9.732287016343e-01 8.879990450045e-01 7.323307777617e-01 5.155267166267e-01
4.747913188648e+00 1.000000000000e+00 9.735034599556e-01 8.891400486345e-01 7.349037058891e-01 5.193238793459e-01
4.767946577629e+00 1.000000000000e+00 9.737739692804e-01 8.902648569196e-01 7.374479433486e-01 5.231007831552e-01
4.787979966611e+00 1.000000000000e+00 9.740403117465e-01 8.913737264894e-01 7.399637114332e-01 5.268571268479e-01
4.808013355593e+00 1.000000000000e+00 9.743025677150e-01 8.924669102442e-01 7.424512344026e-01 5.305926204851e-01
4.828046744574e+00 1.000000000000e+00 9.745608158107e-01 8.935446573832e-01 7.449107392829e-01 5.343069853382e-01
4.848080133556e+00 1.000000000000e+00 9.748151329614e-01 8.946072134340e-01 7.473424556708e-01 5.379999538264e-01
4.868113522538e+00 1.000000000000e+00 9.750655944367e-01 8.956548202828e-01 7.497466155433e-01 5.416712694460e-01
4.888146911519e+00 1.000000000000e+00 9.753122738851e-01 8.966877162050e-01 7.521234530726e-01 5.453206866961e-01
4.908180300501e+00 1.000000000000e+00 9.755552433709e-01 8.977061358965e-01 7.544732044452e-01 5.489479709952e-01
4.928213689482e+00 1.000000000000e+00 9.757945734097e-01 8.987103105082e-01 7.567961076857e-01 5.525528985879e-01
4.948247078464e+00 1.000000000000e+00 9.760303330040e-01 8.997004676791e-01 7.590924024859e-01 5.561352564472e-01
4.968280467446e+00 1.000000000000e+00 9.762625896771e-01 9.006768315711e-01 7.613623300388e-01 5.596948421725e-01
4.988313856427e+00 1.000000000000e+00 9.764914095063e-01 9.016396229035e-01 7.636061328773e-01 5.632314638811e-01
5.008347245409e+00 1.000000000000e+00 9.767168571554e-01 9.025890589874e-01 7.658240547182e-01 5.667449400971e-01
5.028380634391e+00 1.000000000000e+00 9.769389959064e-01 9.035253537626e-01 7.680163403098e-01 5.702350996306e-01
5.048414023372e+00 1.000000000000e+00 9.771578876922e-01 9.044487178347e-01 7.701832352852e-01 5.737017814511e-01
5.068447412354e+00 1.000000000000e+00 9.773735931264e-01 9.053593585114e-01 7.723249860195e-01 5.771448345591e-01
5.088480801336e+00 1.000000000000e+00 9.775861715334e-01 9.062574798405e-01 7.744418394921e-01 5.805641178530e-01
5.108514190317e+00 1.000000000000e+00 9.777956809776e-01 9.071432826459e-01 7.765340431537e-01 5.839594999929e-01
5.128547579299e+00 1.000000000000e+00 9.780021782916e-01 9.080169645659e-01 7.786018447969e-01 5.873308592606e-01
5.148580968280e+00 1.000000000000e+00 9.782057191045e-01 9.088787200918e-01 7.806454924322e-01 5.906780834114e-01
5.168614357262e+00 1.000000000000e+00 9.784063578688e-01 9.097287406063e-01 7.826652341676e-01 5.940010695253e-01
5.188647746244e+00 1.000000000000e+00 9.786041478869e-01 9.105672144216e-01 7.846613180927e-01 5.972997238551e-01
5.208681135225e+00 1.000000000000e+00 9.787991413371e-01 9.113943268184e-01 7.866339921672e-01 6.005739616728e-01
5.228714524207e+00 1.000000000000e+00 9.789913892986e-01 9.122102600830e-01 7.885835041134e-01 6.038237071143e-01
5.248747913189e+00 1.000000000000e+00 9.791809417761e-01 9.130151935467e-01 7.905101013126e-01 6.070488930175e-01
5.268781302170e+00 1.000000000000e+00 9.793678477253e-01 9.138093036254e-01 7.924140307056e-01 6.102494607595e-01
5.288814691152e+00 1.000000000000e+00 9.795521550755e-01 9.145927638575e-01 7.942955386972e-01 6.134253600919e-01
5.308848080134e+00 1.000000000000e+00 9.797339107537e-01 9.153657449431e-01 7.961548710648e-01 6.165765489755e-01
5.328881469115e+00 1.000000000000e+00 9.799131607065e-01 9.161284147817e-01 7.979922728698e-01 6.197029934146e-01
5.348914858097e+00 1.000000000000e+00 9.800899499225e-01 9.168809385106e-01 7.998079883735e-01 6.228046672885e-01
5.368948247078e+00 1.000000000000e+00 9.802643224537e-01 9.176234785438e-01 8.016022609565e-01 6.258815521795e-01
5.388981636060e+00 1.000000000000e+00 9.804363214368e-01 9.183561946107e-01 8.033753330416e-01 6.289336372017e-01
5.409015025042e+00 1.000000000000e+00 9.806059891132e-01 9.190792437937e-01 8.051274460199e-01 6.319609188297e-01
5.429048414023e+00 1.000000000000e+00 9.807733668496e-01 9.197927805663e-01 8.068588401809e-01 6.349634007270e-01
5.449081803005e+00 1.000000000000e+00 9.809384951571e-01 9.204969568299e-01 8.085697546444e-01 6.379410935750e-01
5.469115191987e+00 1.000000000000e+00 9.811014137103e-01 9.211919219521e-01 8.102604272972e-01 6.408940148992e-01
5.489148580968e+00 1.000000000000e+00 9.812621613669e-01 9.218778228040e-01 8.119310947323e-01 6.438221888949e-01
5.509181969950e+00 1.000000000000e+00 9.814207761856e-01 9.225548037975e-01 8.135819921917e-01 6.467256462551e-01
5.529215358932e+00 1.000000000000e+00 9.815772954439e-01 9.232230069220e-01 8.152133535109e-01 6.496044239981e-01
5.549248747913e+00 1.000000000000e+00 9.817317556560e-01 9.238825717802e-01 8.168254110674e-01 6.524585652973e-01
5.569282136895e+00 1.000000000000e+00 9.818841925896e-01 9.245336356246e-01 8.184183957310e-01 6.552881193100e-01
5.589315525876e+00 1.000000000000e+00 9.820346412824e-01 9.251763333937e-01 8.199925368183e-01 6.580931410052e-01
5.609348914858e+00 1.000000000000e+00 9.821831360587e-01 9.258107977480e-01 8.215480620488e-01 6.608736909942e-01
5.629382303840e+00 1.000000000000e+00 9.823297105450e-01 9.264371591048e-01 8.230851975039e-01 6.636298353618e-01
5.649415692821e+00 1.000000000000e+00 9.824743976857e-01 9.270555456739e-01 8.246041675884e-01 6.663616454996e-01
5.669449081803e+00 1.000000000000e+00 9.826172297579e-01 9.276660834909e-01 8.261051949936e-01 6.690691979411e-01
5.689482470785e+00 1.000000000000e+00 9.827582383863e-01 9.282688964522e-01 8.275885006641e-01 6.717525741956e-01
5.709515859766e+00 1.000000000000e+00 9.828974545581e-01 9.288641063498e-01 8.290543037665e-01 6.744118605845e-01
5.729549248748e+00 1.000000000000e+00 9.830349086372e-01 9.294518329042e-01 8.305028216600e-01 6.770471480791e-01
5.749582637730e+00 1.000000000000e+00 9.831706303777e-01 9.300321937982e-01 8.319342698696e-01 6.796585321417e-01
5.769616026711e+00 1.000000000000e+00 9.833046489377e-01 9.306053047089e-01 8.333488620600e-01 6.822461125674e-01
5.789649415693e+00 1.000000000000e+00 9.834369928925e-01 9.311712793408e-01 8.347468100135e-01 6.848099933282e-01
5.809682804674e+00 1.000000000000e+00 9.835676902471e-01 9.317302294578e-01 8.361283236081e-01 6.873502824174e-01
5.829716193656e+00 1.000000000000e+00 9.836967684493e-01 9.322822649156e-01 8.374936107997e-01 6.898670916970e-01
5.849749582638e+00 1.000000000000e+00 9.838242544017e-01 9.328274936928e-01 8.388428776036e-01 6.923605367476e-01
5.869782971619e+00 1.000000000000e+00 9.839501744735e-01 9.333660219221e-01 8.401763280794e-01 6.948307367203e-01
5.889816360601e+00 1.000000000000e+00 9.840745545123e-01 9.338979539201e-01 8.414941643161e-01 6.972778141920e-01
5.909849749583e+00 1.000000000000e+00 9.841974198556e-01 9.344233922183e-01 8.427965864205e-01 6.997018950195e-01
5.929883138564e+00 1.000000000000e+00 9.843187953423e-01 9.349424375933e-01 8.440837925066e-01 7.021031081992e-01
5.949916527546e+00 1.000000000000e+00 9.844387053235e-01 9.354551890958e-01 8.453559786865e-01 7.044815857273e-01
5.969949916528e+00 1.000000000000e+00 9.845571736731e-01 9.359617440803e-01 8.466133390623e-01 7.068374624644e-01
5.989983305509e+00 1.000000000000e+00 9.846742237986e-01 9.364621982333e-01 8.478560657194e-01 7.091708759998e-01
6.010016694491e+00 1.000000000000e+00 9.847898786509e-01 9.369566456011e-01 8.490843487217e-01 7.114819665201e-01
6.030050083472e+00 1.000000000000e+00 9.849041607345e-01 9.374451786191e-01 8.502983761079e-01 7.137708766803e-01
6.050083472454e+00 1.000000000000e+00 9.850170921170e-01 9.379278881385e-01 8.514983338893e-01 7.160377514767e-01
6.070116861436e+00 1.000000000000e+00 9.851286944390e-01 9.384048634542e-01 8.526844060486e-01 7.182827381225e-01
6.090150250417e+00 1.000000000000e+00 9.852389889231e-01 9.388761923310e-01 8.538567745391e-01 7.205059859261e-01
6.110183639399e+00 1.000000000000e+00 9.853479963827e-01 9.393419610299e-01 8.550156192859e-01 7.227076461723e-01
6.130217028381e+00 1.000000000000e+00 9.854557372311e-01 9.398022543342e-01 8.561611181874e-01 7.248878720051e-01
6.150250417362e+00 1.000000000000e+00 9.855622314904e-01 9.402571555758e-01 8.572934471195e-01 7.270468183142e-01
6.170283806344e+00 1.000000000000e+00 9.856674988002e-01 9.407067466603e-01 8.584127799387e-01 7.291846416231e-01
6.190317195326e+00 1.000000000000e+00 9.857715584251e-01 9.411511080915e-01 8.595192884876e-01 7.313014999811e-01
6.210350584307e+00 1.000000000000e+00 9.858744292636e-01 9.415903189961e-01 8.606131425994e-01 7.333975528560e-01
6.230383973289e+00 1.000000000000e+00 9.859761298556e-01 9.420244571478e-01 8.616945101054e-01 7.354729610310e-01
6.250417362270e+00 1.000000000000e+00 9.860766783903e-01 9.424535989912e-01 8.627635568420e-01 7.375278865035e-01
6.270450751252e+00 1.000000000000e+00 9.861760927134e-01 9.428778196655e-01 8.638204466595e-01 7.395624923868e-01
6.290484140234e+00 1.000000000000e+00 9.862743903350e-01 9.432971930272e-01 8.648653414304e-01 7.415769428136e-01
6.310517529215e+00 1.000000000000e+00 9.863715884362e-01 9.437117916734e-01 8.658984010591e-01 7.435714028428e-01
6.330550918197e+00 1.000000000000e+00 9.864677038766e-01 9.441216869630e-01 8.669197834915e-01 7.455460383688e-01
6.350584307179e+00 1.000000000000e+00 9.865627532007e-01 9.445269490396e-01 8.679296447261e-01 7.475010160325e-01
6.370617696160e+00 1.000000000000e+00 9.866567526453e-01 9.449276468531e-01 8.689281388257e-01 7.494365031361e-01
6.390651085142e+00 1.000000000000e+00 9.867497181455e-01 9.453238481811e-01 8.699154179296e-01 7.513526675587e-01
6.410684474124e+00 1.000000000000e+00 9.868416653417e-01 9.457156196497e-01 8.708916322654e-01 7.532496776762e-01
6.430717863105e+00 1.000000000000e+00 9.869326095855e-01 9.461030267540e-01 8.718569301618e-01 7.551277022817e-01
6.450751252087e+00 1.000000000000e+00 9.870225659458e-01 9.464861338781e-01 8.728114580621e-01 7.569869105101e-01
6.470784641068e+00 1.000000000000e+00 9.871115492151e-01 9.468650043160e-01 8.737553605383e-01 7.588274717635e-01
6.490818030050e+00 1.000000000000e+00 9.871995739153e-01 9.472397002905e-01 8.746887803055e-01 7.606495556400e-01
6.510851419032e+00 1.000000000000e+00 9.872866543031e-01 9.476102829730e-01 8.756118582362e-01 7.624533318645e-01
6.530884808013e+00 1.000000000000e+00 9.873728043759e-01 9.479768125024e-01 8.765247333756e-01 7.642389702212e-01
6.550918196995e+00 1.000000000000e+00 9.874580378772e-01 9.483393480032e-01 8.774275429558e-01 7.660066404893e-01
6.570951585977e+00 1.000000000000e+00 9.875423683016e-01 9.486979476042e-01 8.783204224124e-01 7.677565123801e-01
6.590984974958e+00 1.000000000000e+00 9.876258089009e-01 9.490526684573e-01 8.792035054003e-01 7.694887554769e-01
6.611018363940e+00 1.000000000000e+00 9.877083726885e-01 9.494035667543e-01 8.800769238102e-01 7.712035391764e-01
6.631051752922e+00 1.000000000000e+00 9.877900724447e-01 9.497506977450e-01 8.809408077843e-01 7.729010326325e-01
6.651085141903e+00 1.000000000000e+00 9.878709207215e-01 9.500941157540e-01 8.817952857331e-01 7.745814047027e-01
6.671118530885e+00 1.000000000000e+00 9.879509298477e-01 9.504338741974e-01 8.826404843521e-01 7.762448238952e-01
6.691151919866e+00 1.000000000000e+00 9.880301119332e-01 9.507700256000e-01 8.834765286390e-01 7.778914583196e-01
6.711185308848e+00 1.000000000000e+00 9.881084788736e-01 9.511026216111e-01 8.843035419114e-01 7.795214756379e-01
6.731218697830e+00 1.000000000000e+00 9.881860423549e-01 9.514317130212e-01 8.851216458237e-01 7.811350430192e-01
6.751252086811e+00 1.000000000000e+00 9.882628138578e-01 9.517573497770e-01 8.859309603845e-01 7.827323270946e-01
6.771285475793e+00 1.000000000000e+00 9.883388046616e-01 9.520795809970e-01 8.867316039737e-01 7.843134939149e-01
6.791318864775e+00 1.000000000000e+00 9.884140258490e-01 9.523984549872e-01 8.875236933612e-01 7.858787089101e-01
6.811352253756e+00 1.000000000000e+00 9.884884883097e-01 9.527140192556e-01 8.883073437240e-01 7.874281368501e-01
6.831385642738e+00 1.000000000000e+00 9.885622027449e-01 9.530263205273e-01 8.890826686649e-01 7.889619418079e-01
6.851419031720e+00 1.000000000000e+00 9.886351796707e-01 9.533354047588e-01 8.898497802297e-01 7.904802871234e-01
6.871452420701e+00 1.000000000000e+00 9.887074294225e-01 9.536413171520e-01 8.906087889253e-01 7.919833353705e-01
6.891485809683e+00 1.000000000000e+00 9.887789621582e-01 9.539441021682e-01 8.913598037374e-01 7.934712483239e-01
6.911519198664e+00 1.000000000000e+00 9.888497878623e-01 9.542438035420e-01 8.921029321494e-01 7.949441869289e-01
6.931552587646e+00 1.000000000000e+00 9.889199163494e-01 9.545404642947e-01 8.928382801600e-01 7.964023112722e-01
6.951585976628e+00 1.000000000000e+00 9.889893572673e-01 9.548341267479e-01 8.935659523017e-01 7.978457805542e-01
6.971619365609e+00 1.000000000000e+00 9.890581201012e-01 9.551248325358e-01 8.942860516583e-01 7.992747530630e-01
6.991652754591e+00 1.000000000000e+00 9.891262141762e-01 9.554126226182e-01 8.949986798832e-01 8.006893861493e-01
7.011686143573e+00 1.000000000000e+00 9.891936486611e-01 9.556975372936e-01 8.957039372172e-01 8.020898362034e-01
7.031719532554e+00 1.000000000000e+00 9.892604325716e-01 9.559796162107e-01 8.964019225072e-01 8.034762586332e-01
7.051752921536e+00 1.000000000000e+00 9.893265747735e-01 9.562588983816e-01 8.970927332240e-01 8.048488078434e-01
7.071786310518e+00 1.000000000000e+00 9.893920839856e-01 9.565354221926e-01 8.977764654801e-01 8.062076372159e-01
7.091819699499e+00 1.000000000000e+00 9.894569687829e-01 9.568092254169e-01 8.984532140473e-01 8.075528990925e-01
7.111853088481e+00 1.000000000000e+00 9.895212375996e-01 9.570803452250e-01 8.991230723749e-01 8.088847447572e-01
7.131886477462e+00 1.000000000000e+00 9.895848987316e-01 9.573488181972e-01 8.997861326074e-01 8.102033244207e-01
7.151919866444e+00 1.000000000000e+00 9.896479603400e-01 9.576146803339e-01 9.004424856023e-01 8.115087872062e-01
7.171953255426e+00 1.000000000000e+00 9.897104304533e-01 9.578779670669e-01 9.010922209481e-01 8.128012811356e-01
7.191986644407e+00 1.000000000000e+00 9.897723169703e-01 9.581387132703e-01 9.017354269813e-01 8.140809531174e-01
7.212020033389e+00 1.000000000000e+00 9.898336276629e-01 9.583969532703e-01 9.023721908035e-01 8.153479489351e-01
7.232053422371e+00 1.000000000000e+00 9.898943701785e-01 9.586527208561e-01 9.030025982998e-01 8.166024132376e-01
7.252086811352e+00 1.000000000000e+00 9.899545520426e-01 9.589060492904e-01 9.036267341554e-01 8.178444895292e-01
7.272120200334e+00 1.000000000000e+00 9.900141806615e-01 9.591569713188e-01 9.042446818734e-01 8.190743201621e-01
7.292153589316e+00 1.000000000000e+00 9.900732633248e-01 9.594055191801e-01 9.048565237914e-01 8.202920463282e-01
7.312186978297e+00 1.000000000000e+00 9.901318072073e-01 9.596517246156e-01 9.054623410984e-01 8.214978080533e-01
7.332220367279e+00 1.000000000000e+00 9.901898193720e-01 9.598956188788e-01 9.060622138520e-01 8.226917441918e-01
7.352253756260e+00 1.000000000000e+00 9.902473067722e-01 9.601372327448e-01 9.066562209948e-01 8.238739924210e-01
7.372287145242e+00 1.000000000000e+00 9.903042762534e-01 9.603765965194e-01 9.072444403719e-01 8.250446892383e-01
7.392320534224e+00 1.000000000000e+00 9.903607345560e-01 9.606137400484e-01 9.078269487467e-01 8.262039699575e-01
7.412353923205e+00 1.000000000000e+00 9.904166883174e-01 9.608486927261e-01 9.084038218176e-01 8.273519687070e-01
7.432387312187e+00 1.000000000000e+00 9.904721440737e-01 9.610814835040e-01 9.089751342338e-01 8.284888184276e-01
7.452420701169e+00 1.000000000000e+00 9.905271082623e-01 9.613121409000e-01 9.095409596122e-01 8.296146508725e-01
7.472454090150e+00 1.000000000000e+00 9.905815872239e-01 9.615406930061e-01 9.101013705531e-01 8.307295966067e-01
7.492487479132e+00 1.000000000000e+00 9.906355872042e-01 9.617671674973e-01 9.106564386566e-01 8.318337850078e-01
7.512520868114e+00 1.000000000000e+00 9.906891143562e-01 9.619915916396e-01 9.112062345378e-01 8.329273442667e-01
7.532554257095e+00 1.000000000000e+00 9.907421747422e-01 9.622139922978e-01 9.117508278430e-01 8.340104013904e-01
7.552587646077e+00 1.000000000000e+00 9.907947743353e-01 9.624343959443e-01 9.122902872644e-01 8.350830822040e-01
7.572621035058e+00 1.000000000000e+00 9.908469190217e-01 9.626528286638e-01 9.128246805569e-01 8.361455113534e-01
7.592654424040e+00 1.000000000000e+00 9.908986146023e-01 9.628693161664e-01 9.133540745522e-01 8.371978123096e-01
7.612687813022e+00 1.000000000000e+00 9.909498667945e-01 9.630838837908e-01 9.138785351752e-01 8.382401073725e-01
7.632721202003e+00 1.000000000000e+00 9.910006812343e-01 9.632965565132e-01 9.143981274580e-01 8.392725176760e-01
7.652754590985e+00 1.000000000000e+00 9.910510634774e-01 9.635073589541e-01 9.149129155549e-01 8.402951631927e-01
7.672787979967e+00 1.000000000000e+00 9.911010190014e-01 9.637163153860e-01 9.154229627579e-01 8.413081627398e-01
7.692821368948e+00 1.000000000000e+00 9.911505532076e-01 9.639234497399e-01 9.159283315110e-01 8.423116339860e-01
7.712854757930e+00 1.000000000000e+00 9.911996714222e-01 9.641287856134e-01 9.164290834250e-01 8.433056934571e-01
7.732888146912e+00 1.000000000000e+00 9.912483788983e-01 9.643323462763e-01 9.169252792918e-01 8.442904565438e-01
7.752921535893e+00 1.000000000000e+00 9.912966808174e-01 9.645341546782e-01 9.174169790984e-01 8.452660375092e-01
7.772954924875e+00 1.000000000000e+00 9.913445822908e-01 9.647342334552e-01 9.179042420415e-01 8.462325494964e-01
7.792988313856e+00 1.000000000000e+00 9.913920883615e-01 9.649326049357e-01 9.183871265415e-01 8.471901045372e-01
7.813021702838e+00 1.000000000000e+00 9.914392040053e-01 9.651292911478e-01 9.188656902567e-01 8.481388135607e-01
7.833055091820e+00 1.000000000000e+00 9.914859341328e-01 9.653243138250e-01 9.193399900968e-01 8.490787864024e-01
7.853088480801e+00 1.000000000000e+00 9.915322835904e-01 9.655176944129e-01 9.198100822369e-01 8.500101318139e-01
7.873121869783e+00 1.000000000000e+00 9.915782571619e-01 9.657094540750e-01 9.202760221306e-01 8.509329574720e-01
7.893155258765e+00 1.000000000000e+00 9.916238595701e-01 9.658996136990e-01 9.207378645241e-01 8.518473699897e-01
7.913188647746e+00 1.000000000000e+00 9.916690954782e-01 9.660881939034e-01 9.211956634695e-01 8.527534749261e-01
7.933222036728e+00 1.000000000000e+00 9.917139694908e-01 9.662752150425e-01 9.216494723380e-01 8.536513767974e-01
7.953255425710e+00 1.000000000000e+00 9.917584861558e-01 9.664606972133e-01 9.220993438330e-01 8.545411790878e-01
7.973288814691e+00 1.000000000000e+00 9.918026499657e-01 9.666446602607e-01 9.225453300033e-01 8.554229842607e-01
7.993322203673e+00 1.000000000000e+00 9.918464653584e-01 9.668271237834e-01 9.229874822559e-01 8.562968937709e-01
8.013355592654e+00 1.000000000000e+00 9.918899367192e-01 9.670081071397e-01 9.234258513691e-01 8.571630080758e-01
8.033388981636e+00 1.000000000000e+00 9.919330683818e-01 9.671876294529e-01 9.238604875053e-01 8.580214266478e-01
8.053422370618e+00 1.000000000000e+00 9.919758646294e-01 9.673657096171e-01 9.242914402236e-01 8.588722479868e-01
8.073455759599e+00 1.000000000000e+00 9.920183296963e-01 9.675423663022e-01 9.247187584924e-01 8.597155696327e-01
8.093489148581e+00 1.000000000000e+00 9.920604677689e-01 9.677176179598e-01 9.251424907016e-01 8.605514881781e-01
8.113522537563e+00 1.000000000000e+00 9.921022829873e-01 9.678914828284e-01 9.255626846757e-01 8.613800992817e-01
8.133555926544e+00 1.000000000000e+00 9.921437794460e-01 9.680639789386e-01 9.259793876854e-01 8.622014976813e-01
8.153589315526e+00 1.000000000000e+00 9.921849611958e-01 9.682351241189e-01 9.263926464605e-01 8.630157772077e-01
8.173622704508e+00 1.000000000000e+00 9.922258322443e-01 9.684049360003e-01 9.268025072018e-01 8.638230307976e-01
8.193656093489e+00 1.000000000000e+00 9.922663965576e-01 9.685734320217e-01 9.272090155931e-01 8.646233505085e-01
8.213689482471e+00 1.000000000000e+00 9.923066580613e-01 9.687406294352e-01 9.276122168131e-01 8.654168275323e-01
8.233722871452e+00 1.000000000000e+00 9.923466206418e-01 9.689065453108e-01 9.280121555478e-01 8.662035522093e-01
8.253756260434e+00 1.000000000000e+00 9.923862881471e-01 9.690711965419e-01 9.284088760023e-01 8.669836140433e-01
8.273789649416e+00 1.000000000000e+00 9.924256643886e-01 9.692345998499e-01 9.288024219122e-01 8.677571017158e-01
8.293823038397e+00 1.000000000000e+00 9.924647531416e-01 9.693967717892e-01 9.291928365560e-01 8.685241031012e-01
8.313856427379e+00 1.000000000000e+00 9.925035581466e-01 9.695577287524e-01 9.295801627662e-01 8.692847052813e-01
8.333889816361e+00 1.000000000000e+00 9.925420831110e-01 9.697174869747e-01 9.299644429413e-01 8.700389945609e-01
8.353923205342e+00 1.000000000000e+00 9.925803317092e-01 9.698760625393e-01 9.303457190576e-01 8.707870564829e-01
8.373956594324e+00 1.000000000000e+00 9.926183075848e-01 9.700334713821e-01 9.307240326803e-01 8.715289758441e-01
8.393989983306e+00 1.000000000000e+00 9.926560143510e-01 9.701897292964e-01 9.310994249756e-01 8.722648367104e-01
8.414023372287e+00 1.000000000000e+00 9.926934555918e-01 9.703448519377e-01 9.314719367216e-01 8.729947224330e-01
8.434056761269e+00 1.000000000000e+00 9.927306348636e-01 9.704988548288e-01 9.318416083200e-01 8.737187156644e-01
8.454090150250e+00 1.000000000000e+00 9.927675556957e-01 9.706517533639e-01 9.322084798077e-01 8.744368983742e-01
8.474123539232e+00 1.000000000000e+00 9.928042215916e-01 9.708035628140e-01 9.325725908681e-01 8.751493518658e-01
8.494156928214e+00 1.000000000000e+00 9.928406360303e-01 9.709542983312e-01 9.329339808423e-01 8.758561567925e-01
8.514190317195e+00 1.000000000000e+00 9.928768024672e-01 9.711039749537e-01 9.332926887409e-01 8.765573931746e-01
8.534223706177e+00 1.000000000000e+00 9.929127243352e-01 9.712526076101e-01 9.336487532548e-01 8.772531404154e-01
8.554257095159e+00 1.000000000000e+00 9.929484050459e-01 9.714002111246e-01 9.340022127667e-01 8.779434773192e-01
8.574290484140e+00 1.000000000000e+00 9.929838479907e-01 9.715468002212e-01 9.343531053630e-01 8.786284821074e-01
8.594323873122e+00 1.000000000000e+00 9.930190565415e-01 9.716923895289e-01 9.347014688443e-01 8.793082324362e-01
8.614357262104e+00 1.000000000000e+00 9.930540340527e-01 9.718369935862e-01 9.350473407375e-01 8.799828054143e-01
8.634390651085e+00 1.000000000000e+00 9.930887838613e-01 9.719806268457e-01 9.353907583064e-01 8.806522776197e-01
8.654424040067e+00 1.000000000000e+00 9.931233092885e-01 9.721233036788e-01 9.357317585636e-01 8.813167251184e-01
8.674457429048e+00 1.000000000000e+00 9.931576136410e-01 9.722650383806e-01 9.360703782819e-01 8.819762234816e-01
8.694490818030e+00 1.000000000000e+00 9.931917002117e-01 9.724058451745e-01 9.364066540054e-01 8.826308478039e-01
8.714524207012e+00 1.000000000000e+00 9.932255722809e-01 9.725457382169e-01 9.367406220611e-01 8.832806727222e-01
8.734557595993e+00 1.000000000000e+00 9.932592331176e-01 9.726847316022e-01 9.370723185705e-01 8.839257724332e-01
8.754590984975e+00 1.000000000000e+00 9.932926859806e-01 9.728228393671e-01 9.374017794607e-01 8.845662207127e-01
8.774624373957e+00 1.000000000000e+00 9.933259341195e-01 9.729600754958e-01 9.377290404765e-01 8.852020909343e-01
8.794657762938e+00 1.000000000000e+00 9.933589807759e-01 9.730964539248e-01 9.380541371915e-01 8.858334560881e-01
8.814691151920e+00 1.000000000000e+00 9.933918291845e-01 9.732319885476e-01 9.383771050202e-01 8.864603888005e-01
8.834724540902e+00 1.000000000000e+00 9.934244825744e-01 9.733666932197e-01 9.386979792293e-01 8.870829613529e-01
8.854757929883e+00 1.000000000000e+00 9.934569441703e-01 9.735005817634e-01 9.390167949500e-01 8.877012457020e-01
8.874791318865e+00 1.000000000000e+00 9.934892171933e-01 9.736336679729e-01 9.393335871891e-01 8.883153134992e-01
8.894824707846e+00 1.000000000000e+00 9.935213048625e-01 9.737659656192e-01 9.396483908418e-01 8.889252361107e-01
8.914858096828e+00 1.000000000000e+00 9.935532103961e-01 9.738974884549e-01 9.399612407030e-01 8.895310846381e-01
8.934891485810e+00 1.000000000000e+00 9.935849370125e-01 9.740282502196e-01 9.402721714798e-01 8.901329299383e-01
8.954924874791e+00 1.000000000000e+00 9.936164879316e-01 9.741582646451e-01 9.405812178037e-01 8.907308426450e-01
8.974958263773e+00 1.000000000000e+00 9.936478663760e-01 9.742875454601e-01 9.408884142427e-01 8.913248931892e-01
8.994991652755e+00 1.000000000000e+00 9.936790755723e-01 9.744161063958e-01 9.411937953138e-01 8.919151518206e-01
9.015025041736e+00 1.000000000000e+00 9.937101187525e-01 9.745439611911e-01 9.414973954957e-01 8.925016886291e-01
9.035058430718e+00 1.000000000000e+00 9.937409991548e-01 9.746711235978e-01 9.417992492411e-01 8.930845735665e-01
9.055091819699e+00 1.000000000000e+00 9.937717200256e-01 9.747976073862e-01 9.420993909899e-01 8.936638764689e-01
9.075125208681e+00 1.000000000000e+00 9.938022846202e-01 9.749234263505e-01 9.423978551817e-01 8.942396670788e-01
9.095158597663e+00 1.000000000000e+00 9.938326962046e-01 9.750485943142e-01 9.426946762692e-01 8.948120150676e-01
9.115191986644e+00 1.000000000000e+00 9.938629580565e-01 9.751731251358e-01 9.429898887313e-01 8.953809900589e-01
9.135225375626e+00 1.000000000000e+00 9.938930734670e-01 9.752970327145e-01 9.432835270863e-01 8.959466616518e-01
9.155258764608e+00 1.000000000000e+00 9.939230457415e-01 9.754203309961e-01 9.435756259057e-01 8.965090994442e-01
9.175292153589e+00 1.000000000000e+00 9.939528782020e-01 9.755430339784e-01 9.438662198278e-01 8.970683730571e-01
9.195325542571e+00 1.000000000000e+00 9.939825741875e-01 9.756651557178e-01 9.441553435715e-01 8.976245521587e-01
9.215358931553e+00 1.000000000000e+00 9.940121370562e-01 9.757867103347e-01 9.444430319505e-01 8.981777064891e-01
9.235392320534e+00 1.000000000000e+00 9.940415701868e-01 9.759077120200e-01 9.447293198876e-01 8.987279058856e-01
9.255425709516e+00 1.000000000000e+00 9.940708769800e-01 9.760281750412e-01 9.450142424291e-01 8.992752203077e-01
9.275459098497e+00 1.000000000000e+00 9.941000608598e-01 9.761481137488e-01 9.452978347595e-01 8.998197198634e-01
9.295492487479e+00 1.000000000000e+00 9.941291252757e-01 9.762675425824e-01 9.455801322166e-01 9.003614748354e-01
9.315525876461e+00 1.000000000000e+00 9.941580737036e-01 9.763864760777e-01 9.458611703063e-01 9.009005557073e-01
9.335559265442e+00 1.000000000000e+00 9.941869096478e-01 9.765049288729e-01 9.461409847185e-01 9.014370331915e-01
9.355592654424e+00 1.000000000000e+00 9.942156366427e-01 9.766229157154e-01 9.464196113425e-01 9.019709782562e-01
9.375626043406e+00 1.000000000000e+00 9.942442582545e-01 9.767404514690e-01 9.466970862826e-01 9.025024621539e-01
9.395659432387e+00 1.000000000000e+00 9.942727780827e-01 9.768575511208e-01 9.469734458750e-01 9.030315564497e-01
9.415692821369e+00 1.000000000000e+00 9.943011997621e-01 9.769742297881e-01 9.472487267039e-01 9.035583330503e-01
9.435726210351e+00 1.000000000000e+00 9.943295269645e-01 9.770905027262e-01 9.475229656181e-01 9.040828642341e-01
9.455759599332e+00 1.000000000000e+00 9.943577634006e-01 9.772063853357e-01 9.477961997484e-01 9.046052226807e-01
9.475792988314e+00 1.000000000000e+00 9.943859128220e-01 9.773218931696e-01 9.480684665249e-01 9.051254815021e-01
9.495826377295e+00 1.000000000000e+00 9.944139790227e-01 9.774370419418e-01 9.483398036945e-01 9.056437142739e-01
9.515859766277e+00 1.000000000000e+00 9.944419658414e-01 9.775518475344e-01 9.486102493396e-01 9.061599950668e-01
9.535893155259e+00 1.000000000000e+00 9.944698771637e-01 9.776663260060e-01 9.488798418958e-01 9.066743984795e-01
9.555926544240e+00 1.000000000000e+00 9.944977169235e-01 9.777804936002e-01 9.491486201712e-01 9.071869996721e-01
9.575959933222e+00 1.000000000000e+00 9.945254891058e-01 9.778943667536e-01 9.494166233653e-01 9.076978743990e-01
9.595993322204e+00 1.000000000000e+00 9.945531977483e-01 9.780079621045e-01 9.496838910884e-01 9.082070990443e-01
9.616026711185e+00 1.000000000000e+00 9.945808469440e-01 9.781212965022e-01 9.499504633821e-01 9.087147506564e-01
9.636060100167e+00 1.000000000000e+00 9.946084408431e-01 9.782343870155e-01 9.502163807394e-01 9.092209069843e-01
9.656093489149e+00 1.000000000000e+00 9.946359836557e-01 9.783472509419e-01 9.504816841253e-01 9.097256465141e-01
9.676126878130e+00 1.000000000000e+00 9.946634796538e-01 9.784599058174e-01 9.507464149985e-01 9.102290485062e-01
9.696160267112e+00 1.000000000000e+00 9.946909331737e-01 9.785723694255e-01 9.510106153326e-01 9.107311930341e-01
9.716193656093e+00 1.000000000000e+00 9.947183486186e-01 9.786846598075e-01 9.512743276386e-01 9.112321610228e-01
9.736227045075e+00 1.000000000000e+00 9.947457304612e-01 9.787967952725e-01 9.515375949879e-01 9.117320342893e-01
9.756260434057e+00 1.000000000000e+00 9.947730832460e-01 9.789087944074e-01 9.518004610349e-01 9.122308955833e-01
9.776293823038e+00 1.000000000000e+00 9.948004115922e-01 9.790206760877e-01 9.520629700413e-01 9.127288286287e-01
9.796327212020e+00 1.000000000000e+00 9.948277201962e-01 9.791324594884e-01 9.523251668997e-01 9.132259181661e-01
9.816360601002e+00 1.000000000000e+00 9.948550138346e-01 9.792441640947e-01 9.525870971590e-01 9.137222499967e-01
9.836393989983e+00 1.000000000000e+00 9.948822973668e-01 9.793558097137e-01 9.528488070497e-01 9.142179110270e-01
9.856427378965e+00 1.000000000000e+00 9.949095757381e-01 9.794674164863e-01 9.531103435100e-01 9.147129893146e-01
9.876460767947e+00 1.000000000000e+00 9.949368539826e-01 9.795790048982e-01 9.533717542121e-01 9.152075741146e-01
9.896494156928e+00 1.000000000000e+00 9.949641372265e-01 9.796905957929e-01 9.536330875897e-01 9.157017559272e-01
9.916527545910e+00 1.000000000000e+00 9.949914306906e-01 9.798022103835e-01 9.538943928659e-01 9.161956265470e-01
9.936560934891e+00 1.000000000000e+00 9.950187396941e-01 9.799138702659e-01 9.541557200815e-01 9.166892791132e-01
9.956594323873e+00 1.000000000000e+00 9.950460696578e-01 9.800255974318e-01 9.544171201252e-01 9.171828081610e-01
9.976627712855e+00 1.000000000000e+00 9.950734261072e-01 9.801374142818e-01 9.546786447627e-01 9.176763096742e-01
9.996661101836e+00 1.000000000000e+00 9.951008146762e-01 9.802493436400e-01 9.549403466678e-01 9.181698811389e-01
1.001669449082e+01 1.000000000000e+00 9.951282411107e-01 9.803614087670e-01 9.552022794538e-01 9.186636215985e-01
1.003672787980e+01 1.000000000000e+00 9.951557112719e-01 9.804736333755e-01 9.554644977061e-01 9.191576317104e-01
1.005676126878e+01 1.000000000000e+00 9.951832311406e-01 9.805860416447e-01 9.557270570151e-01 9.196520138048e-01
1.007679465776e+01 1.000000000000e+00 9.952108068208e-01 9.806986582358e-01 9.559900140105e-01 9.201468719436e-01
1.009682804674e+01 1.000000000000e+00 9.952384445432e-01 9.808115083073e-01 9.562534263961e-01 9.206423119813e-01
1.011686143573e+01 1.000000000000e+00 9.952661506701e-01 9.809246175313e-01 9.565173529850e-01 9.211384416278e-01
1.013689482471e+01 1.000000000000e+00 9.952939316988e-01 9.810380121097e-01 9.567818537367e-01 9.216353705119e-01
1.015692821369e+01 1.000000000000e+00 9.953217942661e-01 9.811517187913e-01 9.570469897948e-01 9.221332102480e-01
1.017696160267e+01 1.000000000000e+00 9.953497451528e-01 9.812657648887e-01 9.573128235259e-01 9.226320745038e-01
1.019699499165e+01 1.000000000000e+00 9.953777912879e-01 9.813801782969e-01 9.575794185588e-01 9.231320790694e-01
1.021702838063e+01 1.000000000000e+00 9.954059397535e-01 9.814949875107e-01 9.578468398249e-01 9.236333419278e-01
1.023706176962e+01 1.000000000000e+00 9.954341977895e-01 9.816102216442e-01 9.581151536005e-01 9.241359833285e-01
1.025709515860e+01 1.000000000000e+00 9.954625727981e-01 9.817259104494e-01 9.583844275493e-01 9.246401258622e-01
1.027712854758e+01 1.000000000000e+00 9.954910723494e-01 9.818420843370e-01 9.586547307667e-01 9.251458945388e-01
1.029716193656e+01 1.000000000000e+00 9.955197041860e-01 9.819587743962e-01 9.589261338253e-01 9.256534168659e-01
1.031719532554e+01 1.000000000000e+00 9.955484762286e-01 9.820760124154e-01 9.591987088204e-01 9.261628229302e-01
1.033722871452e+01 1.000000000000e+00 9.955773965811e-01 9.821938309038e-01 9.594725294185e-01 9.266742454804e-01
1.035726210351e+01 1.000000000000e+00 9.956064735364e-01 9.823122631130e-01 9.597476709053e-01 9.271878200131e-01
1.037729549249e+01 1.000000000000e+00 9.956357155818e-01 9.824313430601e-01 9.600242102370e-01 9.277036848617e-01
1.039732888147e+01 1.000000000000e+00 9.956651314051e-01 9.825511055502e-01 9.603022260919e-01 9.282219812873e-01
1.041736227045e+01 1.000000000000e+00 9.956947299005e-01 9.826715862011e-01 9.605817989232e-01 9.287428535712e-01
1.043739565943e+01 1.000000000000e+00 9.957245201746e-01 9.827928214671e-01 9.608630110133e-01 9.292664491103e-01
1.045742904841e+01 1.000000000000e+00 9.957545115531e-01 9.829148486644e-01 9.611459465302e-01 9.297929185156e-01
1.047746243740e+01 1.000000000000e+00 9.957847135870e-01 9.830377059971e-01 9.614306915847e-01 9.303224157139e-01
1.049749582638e+01 1.000000000000e+00 9.958151360596e-01 9.831614325842e-01 9.617173342907e-01 9.308550980524e-01
1.051752921536e+01 1.000000000000e+00 9.958457889934e-01 9.832860684869e-01 9.620059648256e-01 9.313911264058e-01
1.053756260434e+01 1.000000000000e+00 9.958766826566e-01 9.834116547359e-01 9.622966754925e-01 9.319306652858e-01
1.055759599332e+01 1.000000000000e+00 9.959078275711e-01 9.835382333609e-01 9.625895607849e-01 9.324738829545e-01
1.057762938230e+01 1.000000000000e+00 9.959392345191e-01 9.836658474195e-01 9.628847174523e-01 9.330209515408e-01
1.059766277129e+01 1.000000000000e+00 9.959709145517e-01 9.837945410283e-01 9.631822445695e-01 9.335720471616e-01
1.061769616027e+01 1.000000000000e+00 9.960028789958e-01 9.839243593936e-01 9.634822436061e-01 9.341273500458e-01
1.063772954925e+01 1.000000000000e+00 9.960351394629e-01 9.840553488442e-01 9.637848184986e-01 9.346870446608e-01
1.065776293823e+01 1.000000000000e+00 9.960677078571e-01 9.841875568641e-01 9.640900757242e-01 9.352513198431e-01
1.067779632721e+01 1.000000000000e+00 9.961005963837e-01 9.843210321264e-01 9.643981243766e-01 9.358203689331e-01
1.069782971619e+01 1.000000000000e+00 9.961338175578e-01 9.844558245289e-01 9.647090762452e-01 9.363943899145e-01
1.071786310518e+01 1.000000000000e+00 9.961673842140e-01 9.845919852303e-01 9.650230458959e-01 9.369735855589e-01
1.073789649416e+01 1.000000000000e+00 9.962013095149e-01 9.847295666872e-01 9.653401507545e-01 9.375581635725e-01
1.075792988314e+01 1.000000000000e+00 9.962356069613e-01 9.848686226915e-01 9.656605111909e-01 9.381483367472e-01
1.077796327212e+01 1.000000000000e+00 9.962702904011e-01 9.850092084095e-01 9.659842506078e-01 9.387443231173e-01
1.079799666110e+01 1.000000000000e+00 9.963053740403e-01 9.851513804223e-01 9.663114955304e-01 9.393463461207e-01
1.081803005008e+01 1.000000000000e+00 9.963408724526e-01 9.852951967670e-01 9.666423757010e-01 9.399546347662e-01
1.083806343907e+01 1.000000000000e+00 9.963768005902e-01 9.854407169793e-01 9.669770241751e-01 9.405694238064e-01
1.085809682805e+01 1.000000000000e+00 9.964131737950e-01 9.855880021372e-01 9.673155774191e-01 9.411909539122e-01
1.087813021703e+01 1.000000000000e+00 9.964500078096e-01 9.857371149059e-01 9.676581754123e-01 9.418194718557e-01
1.089816360601e+01 1.000000000000e+00 9.964873187888e-01 9.858881195842e-01 9.680049617513e-01 9.424552306973e-01
1.091819699499e+01 1.000000000000e+00 9.965251233116e-01 9.860410821523e-01 9.683560837582e-01 9.430984899808e-01
1.093823038397e+01 1.000000000000e+00 9.965634383938e-01 9.861960703220e-01 9.687116925933e-01 9.437495159352e-01
1.095826377295e+01 1.000000000000e+00 9.966022815000e-01 9.863531535862e-01 9.690719433680e-01 9.444085816800e-01
1.097829716194e+01 1.000000000000e+00 9.966416705569e-01 9.865124032706e-01 9.694369952633e-01 9.450759674375e-01
1.099833055092e+01 1.000000000000e+00 9.966816239659e-01 9.866738925867e-01 9.698070116503e-01 9.457519607523e-01
1.101836393990e+01 1.000000000000e+00 9.967221606174e-01 9.868376966873e-01 9.701821602161e-01 9.464368567189e-01
1.103839732888e+01 1.000000000000e+00 9.967632999044e-01 9.870038927222e-01 9.705626130932e-01 9.471309582170e-01
1.105843071786e+01 1.000000000000e+00 9.968050617368e-01 9.871725598969e-01 9.709485469939e-01 9.478345761553e-01
1.107846410684e+01 1.000000000000e+00 9.968474665568e-01 9.873437795325e-01 9.713401433450e-01 9.485480297189e-01
1.109849749583e+01 1.000000000000e+00 9.968905353533e-01 9.875176351267e-01 9.717375884302e-01 9.492716466272e-01
1.111853088481e+01 1.000000000000e+00 9.969342896781e-01 9.876942124178e-01 9.721410735348e-01 9.500057634012e-01
1.113856427379e+01 1.000000000000e+00 9.969787516620e-01 9.878735994499e-01 9.725507950967e-01 9.507507256388e-01
1.115859766277e+01 1.000000000000e+00 9.970239440317e-01 9.880558866417e-01 9.729669548626e-01 9.515068883032e-01
1.117863105175e+01 1.000000000000e+00 9.970698901263e-01 9.882411668547e-01 9.733897600473e-01 9.522746160156e-01
1.119866444073e+01 1.000000000000e+00 9.971166139150e-01 9.884295354639e-01 9.738194234972e-01 9.530542833582e-01
1.121869782972e+01 1.000000000000e+00 9.971641400152e-01 9.886210904308e-01 9.742561638603e-01 9.538462751888e-01
1.123873121870e+01 1.000000000000e+00 9.972124937104e-01 9.888159323792e-01 9.747002057620e-01 9.546509869664e-01
1.125876460768e+01 1.000000000000e+00 9.972617009699e-01 9.890141646728e-01 9.751517799866e-01 9.554688250906e-01
1.127879799666e+01 1.000000000000e+00 9.973117884680e-01 9.892158934952e-01 9.756111236656e-01 9.563002072511e-01
1.129883138564e+01 1.000000000000e+00 9.973627836041e-01 9.894212279321e-01 9.760784804678e-01 9.571455627851e-01
1.131886477462e+01 1.000000000000e+00 9.974147145235e-01 9.896302800565e-01 9.765541007987e-01 9.580053330506e-01
1.133889816361e+01 1.000000000000e+00 9.974676101388e-01 9.898431650159e-01 9.770382420055e-01 9.588799718119e-01
1.135893155259e+01 1.000000000000e+00 9.975215001517e-01 9.900600011230e-01 9.775311685894e-01 9.597699456406e-01
1.137896494157e+01 1.000000000000e+00 9.975764150760e-01 9.902809099502e-01 9.780331524268e-01 9.606757343343e-01
1.139899833055e+01 1.000000000000e+00 9.976323862607e-01 9.905060164241e-01 9.785444729940e-01 9.615978313420e-01
1.141903171953e+01 1.000000000000e+00 9.976894459131e-01 9.907354489231e-01 9.790654175739e-01 9.625367442078e-01
1.143906510851e+01 1.000000000000e+00 9.977476271241e-01 9.909693393788e-01 9.795962815926e-01 9.634929950305e-01
1.145909849750e+01 1.000000000000e+00 9.978069638926e-01 9.912078233804e-01 9.801373687405e-01 9.644671209414e-01
1.147913188648e+01 1.000000000000e+00 9.978674911518e-01 9.914510402828e-01 9.806889913048e-01 9.654596746026e-01
1.149916527546e+01 1.000000000000e+00 9.979292447960e-01 9.916991333171e-01 9.812514704187e-01 9.664712247214e-01
1.151919866444e+01 1.000000000000e+00 9.979922617075e-01 9.919522497054e-01 9.818251363364e-01 9.675023565786e-01
1.153923205342e+01 1.000000000000e+00 9.980565797854e-01 9.922105407785e-01 9.824103287172e-01 9.685536725799e-01
1.155926544240e+01 1.000000000000e+00 9.981222379742e-01 9.924741620972e-01 9.830073969196e-01 9.696257928286e-01
1.157929883139e+01 1.000000000000e+00 9.981892762941e-01 9.927432735789e-01 9.836167003064e-01 9.707193557212e-01
1.159933222037e+01 1.000000000000e+00 9.982577358723e-01 9.930180396292e-01 9.842386085658e-01 9.718350185706e-01
1.161936560935e+01 1.000000000000e+00 9.983276589739e-01 9.932986292731e-01 9.848735020318e-01 9.729734582426e-01
1.163939899833e+01 1.000000000000e+00 9.983990890347e-01 9.935852162915e-01 9.855217720186e-01 9.741353718195e-01
1.165943238731e+01 1.000000000000e+00 9.984720706939e-01 9.938779793631e-01 9.861838211682e-01 9.753214772906e-01
1.167946577629e+01 1.000000000000e+00 9.985466498292e-01 9.941771022099e-01 9.868600638111e-01 9.765325142716e-01
1.169949916528e+01 1.000000000000e+00 9.986228735921e-01 9.944827737485e-01 9.875509263390e-01 9.777692447561e-01
1.171953255426e+01 1.000000000000e+00 9.987007904437e-01 9.947951882453e-01 9.882568475906e-01 9.790324538940e-01
1.173956594324e+01 1.000000000000e+00 9.987804501932e-01 9.951145454767e-01 9.889782792518e-01 9.803229507931e-01
1.175959933222e+01 1.000000000000e+00 9.988619040355e-01 9.954410508946e-01 9.897156862691e-01 9.816415693583e-01
1.177963272120e+01 1.000000000000e+00 9.989452045915e-01 9.957749157976e-01 9.904695472788e-01 9.829891691654e-01
1.179966611018e+01 1.000000000000e+00 9.990304059491e-01 9.961163575074e-01 9.912403550540e-01 9.843666363729e-01
1.181969949917e+01 1.000000000000e+00 9.991175637061e-01 9.964655995554e-01 9.920286169741e-01 9.857748846775e-01
1.183973288815e+01 1.000000000000e+00 9.992067350127e-01 9.968228718668e-01 9.928348554951e-01 9.872148562937e-01
1.185976627713e+01 1.000000000000e+00 9.992979786159e-01 9.971884109536e-01 9.936596086421e-01 9.886875229785e-01
1.187979966611e+01 1.000000000000e+00 9.993913549051e-01 9.975624601145e-01 9.945034305226e-01 9.901938871017e-01
1.189983305509e+01 1.000000000000e+00 9.994869259595e-01 9.979452696415e-01 9.953668918584e-01 9.917349827617e-01
1.191986644407e+01 1.000000000000e+00 9.995847555965e-01 9.983370970334e-01 9.962505805381e-01 9.933118769577e-01
1.193989983306e+01 1.000000000000e+00 9.996849094220e-01 9.987382072159e-01 9.971551021897e-01 9.949256708051e-01
1.195993322204e+01 1.000000000000e+00 9.997874548812e-01 9.991488727691e-01 9.980810807759e-01 9.965775007934e-01
1.197996661102e+01 1.000000000000e+00 9.998924613122e-01 9.995693741630e-01 9.990291592105e-01 9.982685400931e-01
1.200000000000e+01 1.000000000000e+00 1.000000000000e+00 1.000000000000e+00 1.000000000000e+00 1.000000000000e+00

